The spatial distribution of circumstellar material of the wind-fed system GX 301-2

The distribution of the circumstellar material in systems of supergiant X-ray binaries (SgXBs) is complex and not well probed observationally. We report a detailed study of the spatial distribution of the Fe K{\alpha}-emitting material in the wind-fed system GX 301-2, by measuring the time delay between the Fe K{\alpha} line and the hard X-ray continuum (7.8-12 keV) using the cross-correlation method, based on XMM-Newton observation. We found that to obtain the true time delay, it is crucial to subtract the underlying continuum of the Fe K{\alpha} line. The measured size of the Fe K{\alpha}-emitting region over the whole observation period is 40 {\pm} 20 light-seconds. It is 5 times larger than the accretion radius estimated from a quasi-isotropic stellar wind, but consistent with the one estimated from a tidal stream, which could be the dominant mass-loss mechanism of GX 301-2 as inferred from the orbital distribution of the absorption column density previously. The measured time delay of the quiescent period is a little smaller than those of the flare periods, revealing the unsteady behaviour of the accretion flow in GX 301-2. Statistical and detailed temporal studies of the circumstellar material in SgXBs are expected for a large sample of SgXBs with future X-ray missions, such as Athena and eXTP.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
